A Systematic Mapping Study on Teaching of Security Concepts in Programming Courses

Context: To effectively defend against ever-evolving cybersecurity threats, software systems should be made as secure as possible. To achieve this, software developers should understand potential vulnerabilities and apply secure coding practices. To prepare these skilled professionals, it is important that cybersecurity concepts are included in programming courses taught at universities. Objective: To present a comprehensive and unbiased literature review on teaching of cybersecurity concepts in programming courses taught at universities. Method: We perform a Systematic Mapping Study. We present six research questions, define our selection criteria, and develop a classification scheme. Results and Conclusions: We select 24 publications. Our results show a wide range of research contributions. We also outline guidelines and identify opportunities for future studies. The guidelines include coverage of security knowledge categories and evaluation of contributions. We suggest that future studies should cover security issues, negative impacts, and countermeasures, as well as apply evaluation techniques that examine students' knowledge. The opportunities for future studies are related to advanced courses, security knowledge frameworks, and programming environments. Furthermore, there is a need of a holistic security framework that covers the security concepts identified in this study and is suitable for education.

==> authors.txt <==
# CRediT author statement

See https://www.elsevier.com/authors/policies-and-guidelines/credit-author-statement

Alina Torbunova: Conceptualization, Methodology, Software, Validation, Formal analysis, Investigation,  Writing - Original Draft, Writing - Review & Editing

Jarkko Peltomäki: Conceptualization, Methodology

Per Strandberg: Conceptualization, Data Curation, Writing - Review & Editing?, Supervision?

Ivan Porres: Conceptualization, Methodology, Software, Writing - Original Draft, Writing - Review & Editing, Supervision, Funding acquisition

